The Universal Kummer Threefold

The universal Kummer threefold is a 9-dimensional variety that represents the total space of the 6-dimensional family of Kummer threefolds in 7-dimensional projective space. We compute defining polynomials for three versions of this family, over the Satake hypersurface, over the G\"opel variety, and over the reflection representation of type E7. We develop classical themes such as theta functions and Coble's quartic hypersurface using current tools from combinatorics, geometry, and commutative algebra. Symbolic and numerical computations for genus 3 moduli spaces appear alongside toric and tropical methods.

==> supplementary_files/equation6point15.txt <==
f1234567 = x124*x235*x346*x457*x156*x267*x137
f1234576 = x124*x235*x347*x456*x157*x267*x136
f1234657 = x124*x236*x345*x467*x156*x257*x137
f1234675 = x124*x236*x347*x456*x167*x257*x135
f1234756 = x124*x237*x345*x467*x157*x256*x136
f1234765 = x124*x237*x346*x457*x167*x256*x135
f1235467 = x125*x234*x356*x457*x146*x267*x137
f1235476 = x125*x234*x357*x456*x147*x267*x136
f1235647 = x125*x236*x345*x567*x146*x247*x137
f1235674 = x125*x236*x357*x456*x167*x247*x134
f1235746 = x125*x237*x345*x567*x147*x246*x136
f1235764 = x125*x237*x356*x457*x167*x246*x134
f1236457 = x126*x234*x356*x467*x145*x257*x137
f1236475 = x126*x234*x367*x456*x147*x257*x135
f1236547 = x126*x235*x346*x567*x145*x247*x137
f1236574 = x126*x235*x367*x456*x157*x247*x134
f1236745 = x126*x237*x346*x567*x147*x245*x135
f1236754 = x126*x237*x356*x467*x157*x245*x134
f1237456 = x127*x234*x357*x467*x145*x256*x136
f1237465 = x127*x234*x367*x457*x146*x256*x135
f1237546 = x127*x235*x347*x567*x145*x246*x136
f1237564 = x127*x235*x367*x457*x156*x246*x134
f1237645 = x127*x236*x347*x567*x146*x245*x135
f1237654 = x127*x236*x357*x467*x156*x245*x134
f1243567 = x123*x245*x346*x357*x156*x267*x147
f1243576 = x123*x245*x347*x356*x157*x267*x146
f1243657 = x123*x246*x345*x367*x156*x257*x147
f1243675 = x123*x246*x347*x356*x167*x257*x145
f1243756 = x123*x247*x345*x367*x157*x256*x146
f1243765 = x123*x247*x346*x357*x167*x256*x145
g1234567 = x1*x23*x45*x67*x123*x145*x167
g1234657 = x1*x23*x46*x57*x123*x146*x157
g1234756 = x1*x23*x47*x56*x123*x147*x156
g1243567 = x1*x24*x35*x67*x124*x135*x167
g1243657 = x1*x24*x36*x57*x124*x136*x157
g1243756 = x1*x24*x37*x56*x124*x137*x156
g1253467 = x1*x25*x34*x67*x125*x134*x167
g1253647 = x1*x25*x36*x47*x125*x136*x147
g1253746 = x1*x25*x37*x46*x125*x137*x146
g1263457 = x1*x26*x34*x57*x126*x134*x157
g1263547 = x1*x26*x35*x47*x126*x135*x147
g1263745 = x1*x26*x37*x45*x126*x137*x145
g1273456 = x1*x27*x34*x56*x127*x134*x156
g1273546 = x1*x27*x35*x46*x127*x135*x146
g1273645 = x1*x27*x36*x45*x127*x136*x145
g2134567 = x2*x13*x45*x67*x123*x245*x267
g2134657 = x2*x13*x46*x57*x123*x246*x257
g2134756 = x2*x13*x47*x56*x123*x247*x256
g2143567 = x2*x14*x35*x67*x124*x235*x267
g2143657 = x2*x14*x36*x57*x124*x236*x257
g2143756 = x2*x14*x37*x56*x124*x237*x256
g2153467 = x2*x15*x34*x67*x125*x234*x267
g2153647 = x2*x15*x36*x47*x125*x236*x247
g2153746 = x2*x15*x37*x46*x125*x237*x246
g2163457 = x2*x16*x34*x57*x126*x234*x257
g2163547 = x2*x16*x35*x47*x126*x235*x247
g2163745 = x2*x16*x37*x45*x126*x237*x245
g2173456 = x2*x17*x34*x56*x127*x234*x256
g2173546 = x2*x17*x35*x46*x127*x235*x246
g2173645 = x2*x17*x36*x45*x127*x236*x245
g3124567 = x3*x12*x45*x67*x123*x345*x367
g3124657 = x3*x12*x46*x57*x123*x346*x357
g3124756 = x3*x12*x47*x56*x123*x347*x356
g3142567 = x3*x14*x25*x67*x134*x235*x367
g3142657 = x3*x14*x26*x57*x134*x236*x357
g3142756 = x3*x14*x27*x56*x134*x237*x356
g3152467 = x3*x15*x24*x67*x135*x234*x367
g3152647 = x3*x15*x26*x47*x135*x236*x347
g3152746 = x3*x15*x27*x46*x135*x237*x346
g3162457 = x3*x16*x24*x57*x136*x234*x357
g3162547 = x3*x16*x25*x47*x136*x235*x347
g3162745 = x3*x16*x27*x45*x136*x237*x345
g3172456 = x3*x17*x24*x56*x137*x234*x356
g3172546 = x3*x17*x25*x46*x137*x235*x346
g3172645 = x3*x17*x26*x45*x137*x236*x345
g4123567 = x4*x12*x35*x67*x124*x345*x467
g4123657 = x4*x12*x36*x57*x124*x346*x457
g4123756 = x4*x12*x37*x56*x124*x347*x456
g4132567 = x4*x13*x25*x67*x134*x245*x467
g4132657 = x4*x13*x26*x57*x134*x246*x457
g4132756 = x4*x13*x27*x56*x134*x247*x456
g4152367 = x4*x15*x23*x67*x145*x234*x467
g4152637 = x4*x15*x26*x37*x145*x246*x347
g4152736 = x4*x15*x27*x36*x145*x247*x346
g4162357 = x4*x16*x23*x57*x146*x234*x457
g4162537 = x4*x16*x25*x37*x146*x245*x347
g4162735 = x4*x16*x27*x35*x146*x247*x345
g4172356 = x4*x17*x23*x56*x147*x234*x456
g4172536 = x4*x17*x25*x36*x147*x245*x346
g4172635 = x4*x17*x26*x35*x147*x246*x345
g5123467 = x5*x12*x34*x67*x125*x345*x567
g5123647 = x5*x12*x36*x47*x125*x356*x457
g5123746 = x5*x12*x37*x46*x125*x357*x456
g5132467 = x5*x13*x24*x67*x135*x245*x567
g5132647 = x5*x13*x26*x47*x135*x256*x457
g5132746 = x5*x13*x27*x46*x135*x257*x456
g5142367 = x5*x14*x23*x67*x145*x235*x567
g5142637 = x5*x14*x26*x37*x145*x256*x357
g5142736 = x5*x14*x27*x36*x145*x257*x356
g5162347 = x5*x16*x23*x47*x156*x235*x457
g5162437 = x5*x16*x24*x37*x156*x245*x357
g5162734 = x5*x16*x27*x34*x156*x257*x345
g5172346 = x5*x17*x23*x46*x157*x235*x456
g5172436 = x5*x17*x24*x36*x157*x245*x356
g5172634 = x5*x17*x26*x34*x157*x256*x345
g6123457 = x6*x12*x34*x57*x126*x346*x567
g6123547 = x6*x12*x35*x47*x126*x356*x467
g6123745 = x6*x12*x37*x45*x126*x367*x456
g6132457 = x6*x13*x24*x57*x136*x246*x567
g6132547 = x6*x13*x25*x47*x136*x256*x467
g6132745 = x6*x13*x27*x45*x136*x267*x456
g6142357 = x6*x14*x23*x57*x146*x236*x567
g6142537 = x6*x14*x25*x37*x146*x256*x367
g6142735 = x6*x14*x27*x35*x146*x267*x356
g6152347 = x6*x15*x23*x47*x156*x236*x467
g6152437 = x6*x15*x24*x37*x156*x246*x367
g6152734 = x6*x15*x27*x34*x156*x267*x346
g6172345 = x6*x17*x23*x45*x167*x236*x456
g6172435 = x6*x17*x24*x35*x167*x246*x356
g6172534 = x6*x17*x25*x34*x167*x256*x346
g7123456 = x7*x12*x34*x56*x127*x347*x567
g7123546 = x7*x12*x35*x46*x127*x357*x467
g7123645 = x7*x12*x36*x45*x127*x367*x457
g7132456 = x7*x13*x24*x56*x137*x247*x567
g7132546 = x7*x13*x25*x46*x137*x257*x467
g7132645 = x7*x13*x26*x45*x137*x267*x457
g7142356 = x7*x14*x23*x56*x147*x237*x567
g7142536 = x7*x14*x25*x36*x147*x257*x367
g7142635 = x7*x14*x26*x35*x147*x267*x357
g7152346 = x7*x15*x23*x46*x157*x237*x467
g7152436 = x7*x15*x24*x36*x157*x247*x367
g7152634 = x7*x15*x26*x34*x157*x267*x347
g7162345 = x7*x16*x23*x45*x167*x237*x457
g7162435 = x7*x16*x24*x35*x167*x247*x357
g7162534 = x7*x16*x25*x34*x167*x257*x347


==> supplementary_files/incidenceMatrix.txt <==
[[0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [0,1,1,0,0,1,1,1,1,1,1,1,1,1,1,0,0,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [0,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [0,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,0,0,1,1,1,1,1,1,1,1], [0,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1], [0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1], [0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1], [0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1], [0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1], [0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1], [0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1], [0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,0,1,0,1,0,1,0,1,0,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,0,1,0,1,0,1,1,0,1,0,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,0,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,0,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,0,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,0,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,0,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,0,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,0,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,0,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,0,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,0,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,1,0,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,1,0,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,1,0,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,0,0,1], [1,1,0,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,0,1,1,0], [1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1], [1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0], [1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1], [1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1], [1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1], [1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1], [1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0], [1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1], [1,1,1,0,1,1,1,0,1,1,1,0,1,1,1,0,1,1,1,0,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,1,1,0,1,1,1,0,1,1,1,0,1,1,1,1,1,0,1,1,1,0,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,1,1,0,1,1,1,1,0,1,1,1,0,1,1,0,1,1,1,0,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,1,1,0,1,1,1,1,0,1,1,1,0,1,1,1,1,0,1,1,1,0,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,1,1,0,1,1,1,1,1,0,1,1,1,0,1,1,0,1,1,1,0,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,1,1,0,1,1,1,1,1,0,1,1,1,0,1,1,1,1,0,1,1,1,0,1,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,1,1,0,1,1,1,1,1,1,0,1,1,1,0,1,0,1,1,1,0,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,1,1,0,1,1,1,1,1,1,0,1,1,1,0,1,1,1,0,1,1,1,0,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1], [1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1], [1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1], [1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1], [1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0], [1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0], [1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1], [1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1], [1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1], [1,1,1,1,1,0,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,0,1,1,1,1,1,0,1], [1,1,1,1,1,0,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,0,1,0,1,1,1], [1,1,1,1,1,0,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,0,1,1,1,1,1,0], [1,1,1,1,1,0,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,0,1,0,1,1], [1,1,1,1,1,0,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,0,1,0,1,1], [1,1,1,1,1,0,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,0,1,1,1,1,1,0], [1,1,1,1,1,0,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,0,1,0,1,1,1], [1,1,1,1,1,0,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,0,1,1,1,1,1,0,1], [1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1], [1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1], [1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1], [1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1], [1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1], [1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1], [1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1], [1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1], [1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1], [1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1], [1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1], [1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1], [1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1], [1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1], [1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1], [1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1], [1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1], [1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1], [1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1], [1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0], [1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0], [1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1], [1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1], [1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1], [1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0], [1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1], [1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1], [1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0], [1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1], [1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1], [1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1], [1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1], [1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1], [1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0], [1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0], [1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1], [1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1], [1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1], [1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1], [1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0], [1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,0,1,1,0,1,1,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,0,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,1,1,1], [1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0]]); 


==> supplementary_files/isotropic_planes.txt <==
236 345 137 
236 467 156 
345 467 124 
345 156 257 
236 124 257 
137 467 257 
137 156 124 
345 237 136 
345 67 12 
467 237 157 
467 67 48 
124 136 157 
124 237 256 
345 157 256 
467 136 256 
124 12 48 
124 67 35 
345 48 35 
467 12 35 
127 245 236 
236 68 23 
127 134 156 
245 357 156 
236 357 134 
127 357 467 
245 467 134 
68 156 15 
23 156 47 
68 467 47 
236 47 15 
23 467 15 
245 13 67 
245 237 126 
137 126 145 
137 13 78 
23 67 145 
127 145 136 
68 13 136 
127 78 12 
68 126 12 
23 237 78 
467 13 25 
134 67 25 
245 25 48 
134 13 48 
134 237 356 
467 126 356 
245 157 356 
134 126 157 
257 145 356 
257 78 25 
257 13 46 
257 126 234 
467 145 234 
137 356 234 
137 25 46 
15 67 234 
357 136 234 
47 136 25 
357 12 46 
47 12 356 
23 48 234 
15 145 48 
127 234 256 
68 25 256 
357 145 256 
47 13 256 
127 46 35 
68 356 35 
357 78 35 
47 126 35 
15 237 46 
467 78 46 
23 157 46 
15 78 157 
125 567 345 
247 345 146 
125 247 236 
247 567 137 
125 146 137 
236 567 146 
345 38 45 
345 26 17 
236 38 26 
137 26 45 
137 38 17 
236 45 17 
125 246 237 
345 246 147 
567 246 136 
125 147 136 
345 34 58 
125 34 67 
567 34 12 
125 58 12 
567 237 147 
567 67 58 
345 27 16 
38 237 27 
45 136 27 
38 136 16 
257 34 16 
257 246 123 
257 58 27 
257 147 367 
156 34 27 
156 246 367 
345 367 123 
38 67 367 
45 12 367 
38 12 123 
247 157 367 
26 34 157 
247 27 48 
26 246 48 
146 367 256 
247 256 123 
17 34 256 
26 58 256 
146 27 35 
247 16 35 
17 246 35 
26 147 35 
45 237 16 
156 58 16 
156 147 123 
45 67 123 
146 157 123 
17 58 157 
146 48 16 
17 147 48 
14 68 146 
57 567 68 
57 146 23 
57 14 236 
14 567 23 
127 135 146 
127 347 567 
236 347 135 
245 347 146 
245 567 135 
135 26 47 
347 38 47 
247 47 28 
125 36 47 
347 26 15 
247 36 15 
14 357 26 
57 38 357 
247 357 167 
125 456 357 
57 26 134 
247 456 134 
68 167 17 
68 456 45 
23 456 17 
57 28 257 
14 36 257 
347 167 257 
135 456 257 
57 36 124 
347 456 124 
236 456 167 
135 38 15 
125 28 15 
14 38 134 
125 167 134 
23 167 45 
14 124 28 
135 167 124 
127 28 17 
127 36 45 
236 36 28 
245 36 17 
245 45 28 
347 246 145 
14 145 58 
247 145 346 
567 235 145 
347 34 78 
247 24 78 
57 246 13 
247 13 56 
57 34 126 
247 235 126 
68 34 346 
68 246 24 
23 235 58 
127 56 34 
127 235 246 
137 235 346 
137 56 24 
14 235 67 
347 235 136 
57 24 136 
347 56 12 
57 346 12 
14 147 78 
567 56 78 
23 56 147 
14 237 56 
135 13 58 
567 13 24 
135 67 24 
245 24 58 
135 126 147 
567 126 346 
135 237 346 
245 147 346 
135 367 234 
57 16 234 
28 34 234 
456 147 234 
38 24 234 
17 56 234 
125 267 234 
146 457 234 
57 123 46 
456 58 46 
17 235 46 
146 18 46 
14 25 367 
167 34 25 
38 235 25 
125 18 25 
36 145 27 
167 145 123 
26 145 37 
45 145 18 
36 78 367 
26 78 267 
456 13 27 
26 13 457 
456 126 367 
26 126 18 
47 56 123 
47 235 16 
47 58 457 
47 147 18 
15 24 367 
15 34 267 
134 235 367 
134 34 18 
68 367 37 
68 27 267 
23 18 123 
127 457 367 
127 18 27 
124 235 267 
124 24 18 
156 235 457 
156 56 18 
137 18 37 
137 457 267 
167 67 18 
36 136 18 
456 136 267 
36 12 457 
456 12 37 
57 18 157 
456 235 157 
57 457 48 
456 56 48 
135 18 35 
14 267 35 
28 235 35 
167 24 35 
135 27 46 
28 246 46 
38 346 46 
125 37 46 
14 27 356 
167 246 356 
38 56 356 
125 457 356 
167 78 16 
45 78 457 
15 346 27 
15 246 37 
134 56 27 
134 246 457 
23 457 16 
124 56 37 
124 346 457 
167 237 457 
135 457 256 
14 256 37 
28 56 256 
167 346 256 
347 25 16 
36 147 25 
17 346 25 
146 25 37 
347 356 123 
36 58 356 
17 24 356 
146 356 267 
28 13 123 
45 13 267 
357 346 123 
357 24 16 
357 58 37 
357 147 267 
245 267 123 
156 24 37 
156 346 267 
28 67 267 
347 157 267 
36 24 157 
347 48 37 
36 346 48 
28 126 16 
45 126 37 
245 16 37 
28 237 37 


==> supplementary_files/lagrangians.txt <==
236 345 137 467 156 124 257 
345 467 124 237 136 157 256 
345 467 124 67 12 48 35 
127 245 236 357 467 134 156 
236 68 23 467 156 47 15 
245 467 134 13 67 25 48 
245 467 134 237 126 157 356 
68 467 47 126 12 356 35 
127 357 467 78 12 46 35 
68 467 47 13 136 25 256 
127 357 467 145 136 234 256 
23 467 15 67 145 48 234 
137 467 257 13 78 25 46 
137 467 257 126 145 356 234 
23 467 15 237 78 157 46 
125 247 236 567 345 146 137 
236 345 137 38 26 45 17 
125 567 345 246 237 147 136 
125 567 345 34 67 58 12 
345 38 45 237 136 27 16 
345 26 17 246 147 48 35 
247 345 146 27 48 16 35 
345 156 257 246 147 367 123 
345 156 257 34 58 27 16 
345 38 45 67 12 367 123 
247 345 146 157 367 256 123 
345 26 17 34 58 157 256 
57 14 236 68 567 146 23 
127 245 236 347 567 135 146 
57 14 236 357 38 26 134 
125 247 236 456 357 167 134 
236 68 23 456 167 45 17 
57 14 236 36 124 28 257 
236 347 135 456 167 124 257 
125 247 236 36 47 28 15 
236 347 135 38 26 47 15 
127 245 236 36 45 28 17 
57 567 68 34 126 346 12 
247 567 137 13 56 24 78 
247 567 137 235 126 145 346 
14 567 23 235 67 145 58 
127 347 567 235 246 145 136 
57 567 68 246 13 24 136 
127 347 567 56 34 78 12 
14 567 23 237 56 147 78 
245 567 135 13 67 24 58 
245 567 135 237 126 147 346 
135 26 47 126 147 18 35 
247 47 28 235 126 16 35 
14 357 26 147 78 267 35 
247 357 167 24 78 16 35 
68 167 17 246 24 356 35 
14 68 146 27 356 267 35 
127 28 17 235 246 46 35 
127 135 146 18 27 46 35 
135 26 47 13 58 457 256 
247 47 28 13 56 256 123 
14 357 26 145 58 256 37 
247 357 167 145 346 256 123 
68 167 17 34 346 25 256 
14 68 146 25 367 256 37 
127 28 17 56 34 234 256 
127 135 146 457 367 234 256 
347 26 15 246 145 48 37 
247 36 15 145 346 27 48 
57 26 134 246 13 457 48 
247 456 134 13 56 27 48 
23 456 17 56 147 48 234 
57 146 23 457 48 16 234 
347 26 15 34 78 157 267 
247 36 15 24 78 157 367 
57 26 134 34 126 18 157 
247 456 134 235 126 157 367 
23 456 17 235 58 157 46 
57 146 23 18 157 123 46 
347 38 47 56 12 356 123 
125 36 47 58 12 457 356 
57 38 357 346 12 123 46 
125 456 357 58 12 37 46 
68 456 45 126 12 367 37 
137 38 17 235 346 25 46 
125 146 137 18 25 37 46 
137 38 17 56 24 356 234 
125 146 137 457 356 267 234 
137 26 45 13 78 457 267 
137 26 45 126 145 18 37 
137 156 124 56 24 18 37 
137 156 124 235 346 457 267 
127 134 156 235 246 457 367 
127 134 156 56 34 18 27 
23 156 47 56 147 18 123 
23 156 47 235 58 457 16 
68 156 15 246 24 367 37 
68 156 15 34 346 27 267 
135 167 124 67 24 18 35 
14 124 28 235 67 267 35 
347 456 124 235 136 157 267 
57 36 124 24 136 18 157 
347 456 124 56 12 48 37 
57 36 124 346 12 457 48 
135 456 257 126 147 367 234 
57 28 257 34 126 16 234 
135 456 257 13 58 27 46 
57 28 257 246 13 123 46 
14 36 257 147 78 25 367 
347 167 257 34 78 25 16 
14 36 257 145 58 27 356 
347 167 257 246 145 356 123 
23 167 45 67 145 18 123 
125 167 134 34 67 18 25 
14 38 134 235 67 25 367 
125 28 15 34 67 267 234 
135 38 15 67 24 367 234 
127 36 45 145 136 18 27 
68 456 45 13 136 27 267 
125 456 357 147 136 267 234 
57 38 357 24 136 16 234 
125 36 47 147 136 18 25 
347 38 47 235 136 25 16 
127 36 45 78 12 457 367 
135 167 124 237 346 457 256 
14 124 28 237 56 256 37 
23 167 45 237 78 457 16 
125 167 134 246 237 457 356 
14 38 134 237 56 27 356 
125 28 15 246 237 37 46 
135 38 15 237 346 27 46 
245 36 17 147 346 25 48 
245 347 146 25 48 16 37 
245 36 17 24 58 157 356 
245 347 146 157 356 267 123 
245 357 156 24 58 16 37 
245 357 156 147 346 267 123 
245 45 28 13 67 267 123 
245 45 28 237 126 16 37 


==> supplementary_files/orbit_945_words.txt <==
2
21
22
212
221
222
2121
2122
2212
2221
2222
21212
21221
21222
22121
22122
22212
22222
212121
212122
212212
212221
212222
221212
221221
221222
222122
2121212
2121221
2121222
2122121
2122122
2122212
2122222
2212121
2212122
2212212
2212221
2212222
2221221
2221222
21212121
21212122
21212212
21212221
21212222
21221212
21221221
21221222
21222122
22121212
22121221
22121222
22122121
22122122
22122212
22122221
22122222
22212212
22212221
22212222
212121212
212121221
212121222
212122121
212122122
212122212
212122221
212122222
212212121
212212122
212212212
212212221
212212222
212221222
221212121
221212122
221212212
221212221
221212222
221221212
221221221
221221222
221222121
221222122
221222212
222122121
222122122
222122212
222122221
222122222
2121212121
2121212122
2121212212
2121212221
2121212222
2121221212
2121221221
2121221222
2121222121
2121222122
2121222212
2122121212
2122121221
2122121222
2122122121
2122122122
2122122212
2122122221
2122122222
2122212221
2122212222
2212121212
2212121221
2212121222
2212122121
2212122122
2212122212
2212122221
2212122222
2212212121
2212212122
2212212212
2212212221
2212212222
2212221212
2212221221
2212222122
2221221212
2221221221
2221221222
2221222121
2221222122
2221222212
21212121212
21212121221
21212121222
21212122121
21212122122
21212122212
21212122221
21212122222
21212212121
21212212122
21212212212
21212212221
21212212222
21212221212
21212221221
21212221222
21212222122
21221212121
21221212122
21221212212
21221212221
21221212222
21221221212
21221221221
21221221222
21221222121
21221222122
21221222212
21222122212
21222122221
21222122222
22121212121
22121212122
22121212212
22121212221
22121212222
22121221212
22121221221
22121221222
22121222121
22121222122
22121222212
22122121212
22122121221
22122121222
22122122121
22122122212
22122122221
22122122222
22122212121
22122212122
22122221221
22122221222
22212212121
22212212122
22212212212
22212212221
22212212222
22212221212
22212221221
22212221222
22212222122
212121212121
212121212122
212121212212
212121212222
212121221212
212121221221
212121221222
212121222121
212121222122
212121222212
212122121212
212122121221
212122121222
212122122121
212122122122
212122122212
212122122221
212122122222
212122212121
212122212122
212122212212
212122212221
212122212222
212122221221
212122221222
212212121212
212212121221
212212122121
212212122122
212212122212
212212122221
212212122222
212212212121
212212212122
212212212212
212212212221
212212212222
212212221212
212212221221
212212221222
212212222122
212221222121
212221222122
212221222212
221212121212
221212121221
221212121222
221212122121
221212122122
221212122212
221212122221
221212122222
221212212121
221212212122
221212212212
221212212221
221212212222
221212221212
221212221221
221212221222
221212222122
221221212121
221221212122
221221212212
221221212221
221221212222
221221222121
221221222122
221221222212
221222121212
221222121221
221222121222
221222212212
221222212221
222122121212
222122121221
222122121222
222122122121
222122122212
222122122221
222122122222
222122212121
222122212212
222122212221
222122212222
222122221221
222122221222
2121212121212
2121212121221
2121212121222
2121212122122
2121212122221
2121212122222
2121212212121
2121212212122
2121212212212
2121212212221
2121212212222
2121212221212
2121212221221
2121212221222
2121212222122
2121221212121
2121221212122
2121221212212
2121221212221
2121221212222
2121221221212
2121221221221
2121221221222
2121221222121
2121221222122
2121221222212
2121222121212
2121222121221
2121222121222
2121222122121
2121222122122
2121222122212
2121222122221
2121222122222
2121222212212
2121222212221
2121222212222
2122121212121
2122121212122
2122121221212
2122121221221
2122121222121
2122121222122
2122121222212
2122122121212
2122122121221
2122122121222
2122122122212
2122122122221
2122122122222
2122122212121
2122122212122
2122122212212
2122122212221
2122122212222
2122122221221
2122122221222
2122212221212
2122212221221
2122212221222
2122212222122
2212121212121
2212121212122
2212121212212
2212121212222
2212121221212
2212121221221
2212121221222
2212121222121
2212121222212
2212122121212
2212122122122
2212122122222
2212122212121
2212122212122
2212122212212
2212122212221
2212122212222
2212122221221
2212212122121
2212212122122
2212212122212
2212212122221
2212212221212
2212212221221
2212212222122
2212221212121
2212221212122
2212221212212
2212221212221
2212221212222
2212222122121
2212222122122
2221221212121
2221221212122
2221221212212
2221221212221
2221221212222
2221221222121
2221221222122
2221221222212
2221222122121
2221222122122
2221222122212
2221222122221
2221222122222
2221222212212
2221222212221
21212121212121
21212121212122
21212121212212
21212121212221
21212121212222
21212121221222
21212121222212
21212122121212
21212122121221
21212122121222
21212122122121
21212122122122
21212122122212
21212122122221
21212122122222
21212122212121
21212122212122
21212122212212
21212122212221
21212122212222
21212122221221
21212212121212
21212212121221
21212212122121
21212212122122
21212212122222
21212212212121
21212212212122
21212212212212
21212212212221
21212212212222
21212212221212
21212212221221
21212212221222
21212212222122
21212221212121
21212221212122
21212221212212
21212221212222
21212221221212
21212221221221
21212221221222
21212221222121
21212221222122
21212221222212
21212222122122
21212222122212
21212222122221
21212222122222
21221212121212
21221212121221
21221212121222
21221212212121
21221212212122
21221212221212
21221212221221
21221212221222
21221212222122
21221221212121
21221221212212
21221221212221
21221221212222
21221221222121
21221221222122
21221221222212
21221222121212
21221222121221
21221222122121
21221222122122
21221222122212
21221222122221
21221222122222
21221222212212
21221222212221
21222122212121
21222122212122
21222122212212
21222122212221
21222122212222
21222122221221
21222122221222
22121212121212
22121212121221
22121212122122
22121212122221
22121212122222
22121212212122
22121212212212
22121212212221
22121212212222
22121212222122
22121221212122
22121221221222
22121222121212
22121222121221
22121222121222
22121222122121
22121222122122
22121222122212
22121222122221
22122121221212
22122121221221
22122121221222
22122121222121
22122121222122
22122122212121
22122122212122
22122122221222
22122212121212
22122212121221
22122212121222
22122212122121
22122212122122
22122212122212
22122221221212
22122221221221
22122221221222
22212212121212
22212212121221
22212212121222
22212212122121
22212212122222
22212212221212
22212212221221
22212212222122
22212221221212
22212221221221
22212221221222
22212221222122
22212221222212
22212222122121
22212222122122
212121212121212
212121212121221
212121212122121
212121212122212
212121212122221
212121212122222
212121212212221
212121212212222
212121212222122
212121221212121
212121221212212
212121221212221
212121221221212
212121221222121
212121221222122
212121221222212
212121222121222
212121222122121
212121222122122
212121222122212
212121222122221
212121222122222
212122121212121
212122121212122
212122121221212
212122121221221
212122121221222
212122122121212
212122122121221
212122122121222
212122122122212
212122122122221
212122122122222
212122122212121
212122122212122
212122122212212
212122122212221
212122122221221
212122122221222
212122212121212
212122212121221
212122212121222
212122212122122
212122212122221
212122212122222
212122212212121
212122212212122
212122212212212
212122212212221
212122212212222
212122212221212
212122212221222
212122212222122
212122221221221
212122221221222
212122221222121
212122221222122
212122221222212
212212121212212
212212121212221
212212121212222
212212122121212
212212122212121
212212122212122
212212122212222
212212122221221
212212122221222
212212212122121
212212212122122
212212212122212
212212212122221
212212212122222
212212212221212
212212212221221
212212212221222
212212212222122
212212221212121
212212221212122
212212221221212
212212221221221
212212221221222
212212221222121
212212221222122
212212221222212
212212222122121
212212222122122
212221222121212
212221222121221
212221222122121
212221222122122
212221222122212
212221222122221
212221222122222
212221222212212
212221222212221
221212121212121
221212121212122
221212121221221
221212121221222
221212121222212
221212122121222
221212122122122
221212122122212
221212122122221
221212122122222
221212212121222
221212212212222
221212221212121
221212221212222
221212221221212
221212221221221
221212221222122
221221212212121
221221212212122
221221212212212
221221212212222
221221212221212
221221212221221
221221212221222
221221222121212
221221222121221
221221222121222
221221222212222
221222121212121
221222121212212
221222121212221
221222121212222
221222121222122
221222212212121
221222212212122
221222212212212
221222212212222
222122121212121
222122121212122
222122121212212
222122121212221
222122121212222
222122122212121
222122122212122
222122122221222
222122212212222
222122212221222
222122212222122
222122221221212
222122221221221
222122221221222
2121212121222121
2121212121222122
2121212121222212
2121212122122212
2121212122122221
2121212122122222
2121212122221221
2121212212212122
2121212212221212
2121212212221221
2121212212222122
2121212221221212
2121212221221222
2121221212121212
2121221212121221
2121221212212121
2121221212212122
2121221212212212
2121221221212212
2121221221212221
2121221221222121
2121221221222122
2121221221222212
2121221222121212
2121221222122121
2121221222212212
2121221222212222
2121222121212121
2121222121212122
2121222121221222
2121222121222212
2121222122121212
2121222122121222
2121222122122212
2121222122122221
2121222122122222
2121222122212122
2121222122212221
2121222122212222
2121222212212222
2121222212221212
2121222212221221
2121222212221222
2121222212222122
2122121212122121
2122121212122212
2122121212122221
2122121221212122
2122121222121212
2122121222121221
2122121222121222
2122121222212212
2122121222212221
2122122121221212
2122122121221221
2122122121222121
2122122121222122
2122122121222212
2122122122212222
2122122122221222
2122122212121212
2122122212121221
2122122212121222
2122122212212122
2122122212212222
2122122212221212
2122122212221221
2122122212221222
2122122212222122
2122122221221212
2122212221212121
2122212221212122
2122212221222122
2122212221222212
2122212222122121
2212121212121212
2212121212121221
2212121212222122
2212121221212222
2212121221222121
2212121221222122
2212121221222212
2212122121212222
2212122122122221
2212122122122222
2212122212212121
2212122212212122
2212212122121212
2212212122122122
2212212122122222
2212212122212122
2212212122212212
2212212122212221
2212212221212121
2212212221212122
2212212221212212
2212212222122221
2212212222122222
2212221212221221
2212221212221222
2212222122121212
2212222122121222
2212222122122122
2212222122122222
2221221212121212
2221221212122121
2221221212122122
2221221212122212
2221221212122221
2221221222212222
2221222122122221
2221222122122222
2221222122212221
2221222122221221
2221222212212122
2221222212212212
2221222212212221
21212121221222212
21212122122121221
21212122122121222
21212122212212122
21212122212212222
21212212122121212
21212212122121222
21212212212122121
21212212212221212
21212212212222122
21212212221212122
21212212222122122
21212212222122221
21212221212121212
21212221212121221
21212221212212221
21212221212222122
21212221221212221
21212221221222121
21212221222121221
21212221222122212
21212221222122221
21212221222122222
21212222122122222
21212222122212121
21212222122212222
21212222122221221
21221212121222121
21221212212121221
21221212221212121
21221212221212212
21221212221212221
21221212221212222
21221212222122121
21221212222122122
21221221212221212
21221221212221221
21221221212221222
21221221212222122
21221222121212121
21221222121212122
21221222121212212
21221222122121221
21221222122212122
21221222122212212
21221222122212221
21222122212121212
21222122212121222
21222122212221222
21222122212222122
22121212212122221
22121221212122222
22121221221222212
22121222122121212
22121222122121221
22121222122121222
22122121221212122
22122121221221222
22122121222121222
22122121222122121
22122121222122122
22122122212121212
22122122212122122
22122212122212212
22122212122212222
22122221221212221
22122221221212222
22122221221221222
22212212121212122
22212212121221222
22212212121222121
22212212222122221
22212221221222212
22212222122121221
22212222122122121
22212222122122122
212121221221212212
212121221221212221
212121222122121221
212121222122122221
212121222122122222
212122121221212221
212122122122212122
212122122122221221
212122122122221222
212122122212121221
212122122212121222
212122122221221221
212122122221221222
212122212121212121
212122212122221221
212122212122221222
212122212221222121
212122212221222122
212212122212122121
212212122221221212
212212212122212121
212212212122212122
212212212122212212
212212212122212221
212212212122221222
212212221212121212
212212221212121222
212212221212122122
212212221222121221
212221222121212222
212221222122221221
221212221221212121
221212221221212212
221212221221212221
221221212212121221
221221212212212221
221221212221221212
221221212221221221
221221222121212122
221221222121221221
221222121222122122
221222121222122221
221222212212122212
222122121212121221
222122121212121222
222122121212212221
222122221221221212
222122221221221222
2121221221222121222
2121221221222212212
2121221221222212222
2121221222121212212
2121221222121212222
2121222122212221212
2121222122212221222
2122121222212212122
2122122121222121212
2122122121222121221
2122122121222122121
2122122121222212222
2122122212121212122
2122122212121212222
2122122212121221221
2122212221212122221
2212212221212121222
2212221212221221222
2221221212121212212
2221221212121212222
21212212212221212222
21212212212222122122
21212212212222122222
21212221222122212122
21212221222122212222
21221212222122121222
21221221212221212121
21221222121212121222
21221222121212122221
22122212122212212221
22212212121212122122
212122122122212122222
212212122221221212222
222122121212121221222


==> supplementary_files/orbit_relation.txt <==

{
u000 => u000,
u001 => u001,
u010 => u010,
u011 => u011,
u100 => u100,
u101 => u101,
u110 => u110,
u111 => u111,
x000 => x000,
x001 => x001,
x010 => x010,
x011 => x011,
x100 => x100,
x101 => x101,
x110 => x110,
x111 => x111,
},
{
u000 => 4*u000 + 4*u001 + (4*I)*u010 + (-4*I)*u011,
u001 => 4*u000 + 4*u001 + (-4*I)*u010 + (4*I)*u011,
u010 => (4*I)*u000 + (-4*I)*u001 + 4*u010 + 4*u011,
u011 => (-4*I)*u000 + (4*I)*u001 + 4*u010 + 4*u011,
u100 => 4*u100 + 4*u101 + (4*I)*u110 + (-4*I)*u111,
u101 => 4*u100 + 4*u101 + (-4*I)*u110 + (4*I)*u111,
u110 => (4*I)*u100 + (-4*I)*u101 + 4*u110 + 4*u111,
u111 => (-4*I)*u100 + (4*I)*u101 + 4*u110 + 4*u111,
x000 => 4*x000 + 4*x001 + (4*I)*x010 + (-4*I)*x011,
x001 => 4*x000 + 4*x001 + (-4*I)*x010 + (4*I)*x011,
x010 => (4*I)*x000 + (-4*I)*x001 + 4*x010 + 4*x011,
x011 => (-4*I)*x000 + (4*I)*x001 + 4*x010 + 4*x011,
x100 => 4*x100 + 4*x101 + (4*I)*x110 + (-4*I)*x111,
x101 => 4*x100 + 4*x101 + (-4*I)*x110 + (4*I)*x111,
x110 => (4*I)*x100 + (-4*I)*x101 + 4*x110 + 4*x111,
x111 => (-4*I)*x100 + (4*I)*x101 + 4*x110 + 4*x111,
},
{
u000 => 4*u000 + (4*I)*u001 + (4*I)*u010 - 4*u011,
u001 => 4*u000 + (4*I)*u001 + (-4*I)*u010 + 4*u011,
u010 => (4*I)*u000 + 4*u001 + 4*u010 + (-4*I)*u011,
u011 => (-4*I)*u000 - 4*u001 + 4*u010 + (-4*I)*u011,
u100 => 4*u100 + (4*I)*u101 + (4*I)*u110 - 4*u111,
u101 => 4*u100 + (4*I)*u101 + (-4*I)*u110 + 4*u111,
u110 => (4*I)*u100 + 4*u101 + 4*u110 + (-4*I)*u111,
u111 => (-4*I)*u100 - 4*u101 + 4*u110 + (-4*I)*u111,
x000 => 4*x000 + (4*I)*x001 + (4*I)*x010 - 4*x011,
x001 => 4*x000 + (4*I)*x001 + (-4*I)*x010 + 4*x011,
x010 => (4*I)*x000 + 4*x001 + 4*x010 + (-4*I)*x011,
x011 => (-4*I)*x000 - 4*x001 + 4*x010 + (-4*I)*x011,
x100 => 4*x100 + (4*I)*x101 + (4*I)*x110 - 4*x111,
x101 => 4*x100 + (4*I)*x101 + (-4*I)*x110 + 4*x111,
x110 => (4*I)*x100 + 4*x101 + 4*x110 + (-4*I)*x111,
x111 => (-4*I)*x100 - 4*x101 + 4*x110 + (-4*I)*x111,
},
{
u000 => (32*I)*u000 + 32*u001 + (32*I)*u010 - 32*u011,
u001 => 32*u000 + (32*I)*u001 + 32*u010 + (-32*I)*u011,
u010 => (32*I)*u000 + 32*u001 + (-32*I)*u010 + 32*u011,
u011 => -32*u000 + (-32*I)*u001 + 32*u010 + (-32*I)*u011,
u100 => (32*I)*u100 + 32*u101 + (32*I)*u110 - 32*u111,
u101 => 32*u100 + (32*I)*u101 + 32*u110 + (-32*I)*u111,
u110 => (32*I)*u100 + 32*u101 + (-32*I)*u110 + 32*u111,
u111 => -32*u100 + (-32*I)*u101 + 32*u110 + (-32*I)*u111,
x000 => (32*I)*x000 + 32*x001 + (32*I)*x010 - 32*x011,
x001 => 32*x000 + (32*I)*x001 + 32*x010 + (-32*I)*x011,
x010 => (32*I)*x000 + 32*x001 + (-32*I)*x010 + 32*x011,
x011 => -32*x000 + (-32*I)*x001 + 32*x010 + (-32*I)*x011,
x100 => (32*I)*x100 + 32*x101 + (32*I)*x110 - 32*x111,
x101 => 32*x100 + (32*I)*x101 + 32*x110 + (-32*I)*x111,
x110 => (32*I)*x100 + 32*x101 + (-32*I)*x110 + 32*x111,
x111 => -32*x100 + (-32*I)*x101 + 32*x110 + (-32*I)*x111,
},
{
u000 => 32*u000 + (-32*I)*u001 + 32*u010 + (32*I)*u011,
u001 => (-32*I)*u000 + 32*u001 + (32*I)*u010 + 32*u011,
u010 => 32*u000 + (32*I)*u001 + 32*u010 + (-32*I)*u011,
u011 => (32*I)*u000 + 32*u001 + (-32*I)*u010 + 32*u011,
u100 => -32*u100 + (32*I)*u101 + 32*u110 + (32*I)*u111,
u101 => (32*I)*u100 - 32*u101 + (32*I)*u110 + 32*u111,
u110 => 32*u100 + (32*I)*u101 - 32*u110 + (32*I)*u111,
u111 => (32*I)*u100 + 32*u101 + (32*I)*u110 - 32*u111,
x000 => 32*x000 + (-32*I)*x001 + 32*x010 + (32*I)*x011,
x001 => (-32*I)*x000 + 32*x001 + (32*I)*x010 + 32*x011,
x010 => 32*x000 + (32*I)*x001 + 32*x010 + (-32*I)*x011,
x011 => (32*I)*x000 + 32*x001 + (-32*I)*x010 + 32*x011,
x100 => -32*x100 + (32*I)*x101 + 32*x110 + (32*I)*x111,
x101 => (32*I)*x100 - 32*x101 + (32*I)*x110 + 32*x111,
x110 => 32*x100 + (32*I)*x101 - 32*x110 + (32*I)*x111,
x111 => (32*I)*x100 + 32*x101 + (32*I)*x110 - 32*x111,
},
{
u000 => 32*u000 + (-32*I)*u001 + (32*I)*u010 + 32*u011,
u001 => (-32*I)*u000 + 32*u001 + 32*u010 + (32*I)*u011,
u010 => (32*I)*u000 + 32*u001 + 32*u010 + (-32*I)*u011,
u011 => 32*u000 + (32*I)*u001 + (-32*I)*u010 + 32*u011,
u100 => (32*I)*u100 - 32*u101 + 32*u110 + (32*I)*u111,
u101 => -32*u100 + (32*I)*u101 + (32*I)*u110 + 32*u111,
u110 => 32*u100 + (32*I)*u101 + (32*I)*u110 - 32*u111,
u111 => (32*I)*u100 + 32*u101 - 32*u110 + (32*I)*u111,
x000 => 32*x000 + (-32*I)*x001 + (32*I)*x010 + 32*x011,
x001 => (-32*I)*x000 + 32*x001 + 32*x010 + (32*I)*x011,
x010 => (32*I)*x000 + 32*x001 + 32*x010 + (-32*I)*x011,
x011 => 32*x000 + (32*I)*x001 + (-32*I)*x010 + 32*x011,
x100 => (32*I)*x100 - 32*x101 + 32*x110 + (32*I)*x111,
x101 => -32*x100 + (32*I)*x101 + (32*I)*x110 + 32*x111,
x110 => 32*x100 + (32*I)*x101 + (32*I)*x110 - 32*x111,
x111 => (32*I)*x100 + 32*x101 - 32*x110 + (32*I)*x111,
},
{
u000 => (32*I)*u000 + (32*I)*u001 + (32*I)*u010 + (32*I)*u011,
u001 => 32*u000 - 32*u001 + 32*u010 - 32*u011,
u010 => (32*I)*u000 + (32*I)*u001 + (-32*I)*u010 + (-32*I)*u011,
u011 => -32*u000 + 32*u001 + 32*u010 - 32*u011,
u100 => (32*I)*u100 + (32*I)*u101 + (32*I)*u110 + (32*I)*u111,
u101 => 32*u100 - 32*u101 + 32*u110 - 32*u111,
u110 => (32*I)*u100 + (32*I)*u101 + (-32*I)*u110 + (-32*I)*u111,
u111 => -32*u100 + 32*u101 + 32*u110 - 32*u111,
x000 => (32*I)*x000 + (32*I)*x001 + (32*I)*x010 + (32*I)*x011,
x001 => 32*x000 - 32*x001 + 32*x010 - 32*x011,
x010 => (32*I)*x000 + (32*I)*x001 + (-32*I)*x010 + (-32*I)*x011,
x011 => -32*x000 + 32*x001 + 32*x010 - 32*x011,
x100 => (32*I)*x100 + (32*I)*x101 + (32*I)*x110 + (32*I)*x111,
x101 => 32*x100 - 32*x101 + 32*x110 - 32*x111,
x110 => (32*I)*x100 + (32*I)*x101 + (-32*I)*x110 + (-32*I)*x111,
x111 => -32*x100 + 32*x101 + 32*x110 - 32*x111,
},
{
u000 => (32*I)*u000 + 32*u001 - 32*u010 + (-32*I)*u011,
u001 => 32*u000 + (32*I)*u001 + (32*I)*u010 + 32*u011,
u010 => (32*I)*u000 + 32*u001 + 32*u010 + (32*I)*u011,
u011 => -32*u000 + (-32*I)*u001 + (32*I)*u010 + 32*u011,
u100 => (32*I)*u100 + 32*u101 + 32*u110 + (32*I)*u111,
u101 => 32*u100 + (32*I)*u101 + (-32*I)*u110 - 32*u111,
u110 => (32*I)*u100 + 32*u101 - 32*u110 + (-32*I)*u111,
u111 => -32*u100 + (-32*I)*u101 + (-32*I)*u110 - 32*u111,
x000 => (32*I)*x000 + 32*x001 - 32*x010 + (-32*I)*x011,
x001 => 32*x000 + (32*I)*x001 + (32*I)*x010 + 32*x011,
x010 => (32*I)*x000 + 32*x001 + 32*x010 + (32*I)*x011,
x011 => -32*x000 + (-32*I)*x001 + (32*I)*x010 + 32*x011,
x100 => (32*I)*x100 + 32*x101 + 32*x110 + (32*I)*x111,
x101 => 32*x100 + (32*I)*x101 + (-32*I)*x110 - 32*x111,
x110 => (32*I)*x100 + 32*x101 - 32*x110 + (-32*I)*x111,
x111 => -32*x100 + (-32*I)*x101 + (-32*I)*x110 - 32*x111,
},
{
u000 => 32*u000 + 32*u001 + 32*u010 + 32*u011,
u001 => (-32*I)*u000 + (32*I)*u001 + (32*I)*u010 + (-32*I)*u011,
u010 => 32*u000 - 32*u001 + 32*u010 - 32*u011,
u011 => (32*I)*u000 + (32*I)*u001 + (-32*I)*u010 + (-32*I)*u011,
u100 => -32*u100 - 32*u101 + 32*u110 + 32*u111,
u101 => (32*I)*u100 + (-32*I)*u101 + (32*I)*u110 + (-32*I)*u111,
u110 => 32*u100 - 32*u101 - 32*u110 + 32*u111,
u111 => (32*I)*u100 + (32*I)*u101 + (32*I)*u110 + (32*I)*u111,
x000 => 32*x000 + 32*x001 + 32*x010 + 32*x011,
x001 => (-32*I)*x000 + (32*I)*x001 + (32*I)*x010 + (-32*I)*x011,
x010 => 32*x000 - 32*x001 + 32*x010 - 32*x011,
x011 => (32*I)*x000 + (32*I)*x001 + (-32*I)*x010 + (-32*I)*x011,
x100 => -32*x100 - 32*x101 + 32*x110 + 32*x111,
x101 => (32*I)*x100 + (-32*I)*x101 + (32*I)*x110 + (-32*I)*x111,
x110 => 32*x100 - 32*x101 - 32*x110 + 32*x111,
x111 => (32*I)*x100 + (32*I)*x101 + (32*I)*x110 + (32*I)*x111,
},
{
u000 => (32*I - 32)*u100 + (32*I + 32)*u101,
u001 => (-32*I + 32)*u110 + (32*I + 32)*u111,
u010 => (32*I - 32)*u110 + (32*I + 32)*u111,
u011 => (-32*I + 32)*u100 + (32*I + 32)*u101,
u100 => (32*I + 32)*u010 + (-32*I + 32)*u011,
u101 => (32*I + 32)*u000 + (32*I - 32)*u001,
u110 => (32*I + 32)*u000 + (-32*I + 32)*u001,
u111 => (32*I + 32)*u010 + (32*I - 32)*u011,
x000 => (32*I - 32)*x100 + (32*I + 32)*x101,
x001 => (-32*I + 32)*x110 + (32*I + 32)*x111,
x010 => (32*I - 32)*x110 + (32*I + 32)*x111,
x011 => (-32*I + 32)*x100 + (32*I + 32)*x101,
x100 => (32*I + 32)*x010 + (-32*I + 32)*x011,
x101 => (32*I + 32)*x000 + (32*I - 32)*x001,
x110 => (32*I + 32)*x000 + (-32*I + 32)*x001,
x111 => (32*I + 32)*x010 + (32*I - 32)*x011,
},
{
u000 => (64*I)*u000 + (-64*I)*u001 + 64*u010 + 64*u011,
u001 => (-64*I)*u000 + (-64*I)*u001 + 64*u010 - 64*u011,
u010 => (64*I)*u000 + (64*I)*u001 + 64*u010 - 64*u011,
u011 => (-64*I)*u000 + (64*I)*u001 + 64*u010 + 64*u011,
u100 => 64*u100 - 64*u101 + (64*I)*u110 + (64*I)*u111,
u101 => -64*u100 - 64*u101 + (64*I)*u110 + (-64*I)*u111,
u110 => -64*u100 - 64*u101 + (-64*I)*u110 + (64*I)*u111,
u111 => 64*u100 - 64*u101 + (-64*I)*u110 + (-64*I)*u111,
x000 => (64*I)*x000 + (-64*I)*x001 + 64*x010 + 64*x011,
x001 => (-64*I)*x000 + (-64*I)*x001 + 64*x010 - 64*x011,
x010 => (64*I)*x000 + (64*I)*x001 + 64*x010 - 64*x011,
x011 => (-64*I)*x000 + (64*I)*x001 + 64*x010 + 64*x011,
x100 => 64*x100 - 64*x101 + (64*I)*x110 + (64*I)*x111,
x101 => -64*x100 - 64*x101 + (64*I)*x110 + (-64*I)*x111,
x110 => -64*x100 - 64*x101 + (-64*I)*x110 + (64*I)*x111,
x111 => 64*x100 - 64*x101 + (-64*I)*x110 + (-64*I)*x111,
},
{
u000 => (32*I - 32)*u100 + (32*I - 32)*u101,
u001 => (-32*I + 32)*u110 + (-32*I + 32)*u111,
u010 => (32*I - 32)*u110 + (-32*I + 32)*u111,
u011 => (-32*I + 32)*u100 + (32*I - 32)*u101,
u100 => (32*I + 32)*u010 + (-32*I - 32)*u011,
u101 => (32*I + 32)*u000 + (-32*I - 32)*u001,
u110 => (32*I + 32)*u000 + (32*I + 32)*u001,
u111 => (32*I + 32)*u010 + (32*I + 32)*u011,
x000 => (32*I - 32)*x100 + (32*I - 32)*x101,
x001 => (-32*I + 32)*x110 + (-32*I + 32)*x111,
x010 => (32*I - 32)*x110 + (-32*I + 32)*x111,
x011 => (-32*I + 32)*x100 + (32*I - 32)*x101,
x100 => (32*I + 32)*x010 + (-32*I - 32)*x011,
x101 => (32*I + 32)*x000 + (-32*I - 32)*x001,
x110 => (32*I + 32)*x000 + (32*I + 32)*x001,
x111 => (32*I + 32)*x010 + (32*I + 32)*x011,
},
{
u000 => 128*u011,
u001 => (-128*I)*u001,
u010 => (128*I)*u000,
u011 => 128*u010,
u100 => (128*I)*u110,
u101 => -128*u100,
u110 => -128*u101,
u111 => (-128*I)*u111,
x000 => 128*x011,
x001 => (-128*I)*x001,
x010 => (128*I)*x000,
x011 => 128*x010,
x100 => (128*I)*x110,
x101 => -128*x100,
x110 => -128*x101,
x111 => (-128*I)*x111,
},
{
u000 => (64*I)*u000 + 64*u001 + 64*u010 + (-64*I)*u011,
u001 => (-64*I)*u000 + 64*u001 + 64*u010 + (64*I)*u011,
u010 => (64*I)*u000 - 64*u001 + 64*u010 + (64*I)*u011,
u011 => (-64*I)*u000 - 64*u001 + 64*u010 + (-64*I)*u011,
u100 => 64*u100 + (-64*I)*u101 + (64*I)*u110 + 64*u111,
u101 => -64*u100 + (-64*I)*u101 + (64*I)*u110 - 64*u111,
u110 => -64*u100 + (-64*I)*u101 + (-64*I)*u110 + 64*u111,
u111 => 64*u100 + (-64*I)*u101 + (-64*I)*u110 - 64*u111,
x000 => (64*I)*x000 + 64*x001 + 64*x010 + (-64*I)*x011,
x001 => (-64*I)*x000 + 64*x001 + 64*x010 + (64*I)*x011,
x010 => (64*I)*x000 - 64*x001 + 64*x010 + (64*I)*x011,
x011 => (-64*I)*x000 - 64*x001 + 64*x010 + (-64*I)*x011,
x100 => 64*x100 + (-64*I)*x101 + (64*I)*x110 + 64*x111,
x101 => -64*x100 + (-64*I)*x101 + (64*I)*x110 - 64*x111,
x110 => -64*x100 + (-64*I)*x101 + (-64*I)*x110 + 64*x111,
x111 => 64*x100 + (-64*I)*x101 + (-64*I)*x110 - 64*x111,
},
{
u000 => (128*I)*u000 + (128*I)*u011,
u001 => (128*I)*u000 + (-128*I)*u011,
u010 => -128*u001 + 128*u010,
u011 => 128*u001 + 128*u010,
u100 => (128*I)*u100 + (-128*I)*u111,
u101 => (128*I)*u100 + (128*I)*u111,
u110 => -128*u101 - 128*u110,
u111 => 128*u101 - 128*u110,
x000 => (128*I)*x000 + (128*I)*x011,
x001 => (128*I)*x000 + (-128*I)*x011,
x010 => -128*x001 + 128*x010,
x011 => 128*x001 + 128*x010,
x100 => (128*I)*x100 + (-128*I)*x111,
x101 => (128*I)*x100 + (128*I)*x111,
x110 => -128*x101 - 128*x110,
x111 => 128*x101 - 128*x110,
},


==> supplementary_files/table1.txt <==
236 345 137 467 156 124 257
237 67 136 12 157 48 256 35 
245 127 23 68 134 357 15 47 
126 13 78 145 356 25 46 234 
567 146 125 247 45 17 38 26 
147 58 246 34 16 123 27 367 
135 347 14 57 28 36 167 456 
346 24 56 235 37 267 457 18

